Behavioral Repertoires for Soft Tensegrity Robots

Mobile soft robots offer compelling applications in fields ranging from urban search and rescue to planetary exploration. A critical challenge of soft robotic control is that the nonlinear dynamics imposed by soft materials often result in complex behaviors that are counterintuitive and hard to model or predict. As a consequence, most behaviors for mobile soft robots are discovered through empirical trial and error and hand-tuning. A second challenge is that soft materials are difficult to simulate with high fidelity -- leading to a significant reality gap when trying to discover or optimize new behaviors. In this work we employ a Quality Diversity Algorithm running model-free on a physical soft tensegrity robot that autonomously generates a behavioral repertoire with no a priori knowledge of the robot dynamics, and minimal human intervention. The resulting behavior repertoire displays a diversity of unique locomotive gaits useful for a variety of tasks. These results help provide a road map for increasing the behavioral capabilities of mobile soft robots through real-world automation.

==> Review1717.txt <==
Reviewer 4 of RoboSoft 2020 submission 111

Comments to the author
======================

This paper is about learning the a behavioral repertoire
for a tensegrity robot.   This addresses a key problem for
tensegrity robots in that their actuated degrees of freedom
do not correlate intuitively with a direction of body
motion and different combinations of actuation types can
correspond to different motions which might be useful in
different contexts. 


Especially in the introduction, the difference between
italic multimodal and italic unimodal here is commonly
called steering and many robots can do it.     I was
expecting based on the behavioral repertoires or
multimodal discussions to see more diverse behaviors
(e.g. not just locomotion) or to see multiple specific
optima.  But Im not sure if we are seeing that here. 
( Aside, in my personal opinion on format,  the amount of
italics feels too much.   You dont need to exaggerate
every word. )

The results are a little hard to understand.  In  Fig. 3,
220 behaviors are discovered by trying different
combinations of motor speeds.  Each behavior is a
different combination of rotation and 2D motion.  (This
should be clearer from the beginning).	Labelling of Figure
3 could help.  What are the colors?  What is meant by
within a specific rotational bin of the behavior map	Is
a behavior map defined elsewhere? Why are positive rotation
and negative rotation separated  because you can rotate CCW
or CW to get to 360?  What are the y and x scales?  Isnt
the coupling of rotation and translation highly
inconvenient?  

(Mostly will be fixed with 'correct' rotational code, and better figure -K)


In Fig 4, the same data is perhaps better illustrated but
I think this is confusing too because there are what appear
to be vectors, but the magnitude is displacement while the
direction is not the direction of displacement but the body
angle. This emphasizes the periphery of the polar plot. 
Also, this data appears surprising asymmetric, (there are
big motions available to the right at 2 oclock, but its
difficult to see what is the Front of the robot in Fig 1.
  I think this plot would be clearer if the same size
triangular markers were used, but if one of the triangle
points was a different color to indicate rotation and if
that same triangle point was highlighted on a picture of
diagram of the actual robot. 

(Thoughts on this? Going to meet with Honza soon to make some edits to fix the rotational scale -K)


I dont know if I agree that these behaviors are
qualitatively distinct - they have different rotation and
translations which are quantified.  It appears that a
spectrum of various combinations is available.	  It would
be nice if the different behaviors in Fig. 5 were shown on
the plots in fig 4 or 3 to provide context and scale for
those plots. 

(We should be able to do this. Will talk with Katerina about how she made the original figures -K)


Fig 6 is fun like a spirograph, but Im not sure what Im
looking at. What are the motor speeds?	

This paper shows that there are many possible behavior
outputs with tensegrity robots, but the mapping between
motor inputs and outputs is unclear.  It would be nice if
inputs were plotted too. 

(Interesting idea -- will play with this)


grammar error wrong word : produle linear translation

grammar error unfinished sentence : we can see the
periodic trace of the how those 	

==> Review767.txt <==
Reviewer 2 of RoboSoft 2020 submission 111

Comments to the author
======================

This paper describes a means of generating a motion library
for a tensegrity robot, where the "goodness" of the library
is measured primarily by the "diversity" of motions -- the
span and even distribution of the net-displacement vectors
-- and secondarily by the optimality of the motions -- the
magnitude of the vectors, corresponding to the net speed of
the system.

The paper describes an interesting approach to the problem,
and is very readable. The illustrations of the resulting
motions are also well-presented.

Unfortunately, the text of the paper elides many of the
details that are necessary for really understanding the
work. Some of these details may be in other papers, but
they should at least be summarized in this paper,
especially given that there are at least three quarters of
a page of free room.

Some examples of where more details are needed:

1. The authors refer several times to using the "MAP-Elites
QD algorithm". I can find no place in the paper where the
steps of this algorithm are defined.

2. The control inputs are described as being different sets
of motor speeds. Presumably this means that the system
dynamics evolve from these motors going in and out of phase
with each other to generate different shape-change
patterns, but this physical aspect of the robots is never
described.

3. The choice of initial body frame in which to describe
the motion of the robot was unclear. Choosing a single link
to define the body frame is fairly reasonable, but it seems
that the three-dimensional rolling of the system could make
the resulting net displacements dependent on the initial
orientation as well as the motor frequency pattern.

4. The authors refer to testing several p values for
different times. I could not find how the p values were
selected -- are they chosen via a random sampling process?
Does the MAPS-Elite algorithm dynamically inform the
selection of later p values from the performance of earlier
values?

5. There is a comment that "motor frequency parameter sets
p can contain very low motor speeds that produce little or
no displacement or rotation of the robot." Is there some
reason not to exclude these sets from the sampling? If so,
it should be stated.

6. The statement that large xy displacements are found near
the edges of a plot in figure 5 seems tautological. The
following statement that large translation does not
correspond to small rotation seems to contradict the
previous statement that the large xy displacements are
found on the low-rotation plots.

==> Review769.txt <==
Reviewer 3 of RoboSoft 2020 submission 111

Comments to the author
======================

There is a fundamental tradeoff between behavior complexity
and the time it takes to find optimal behaviors.  This
paper discusses an approach at identifying a process for
enumerating a wide range of high-impact behaviors that can
be used to elicit motion in a tensegrity robot that
exhibits compliance.

The authors discuss parameters and behaviors, but what
about the robot's states?  It is unclear whether the
initial state of the robot is considered when identifying,
selecting, or studying behaviors;  is the initial
configuration or velocity of the robot used?  How?  How
does this contribute to the complexity of the analysis?

How does compliance play a role in this research?  Of
course, the robot has springs, but how does that system
compliance impact this work in a way that makes this
research a good fit for RoboSoft?

I like the methods for sizing bins.  Nice procedure.

In figure 3, please provide a color bar for explaining the
meaning of the color gradient; please use
grayscale-friendly color ranges when you do so.

(What are good grayscale-friendly color ranges? -K)

How do system dynamics make this problem harder,
specifically with regard to the multiplicity of initial
states, position and velocity variables, and compliance, as
I mentioned previously?

There are a number of typos and problems specifically in
the discussion.

* ...robots such as our tensegrity exhibit...
* ...Monte Carl Tree Search...

I appreciate the use of and focus on tether-free,
pneumatic-free soft robots that explore a behavior space
autonomously.  The community needs to move in that
direction faster.
